Interior structure of Mars and other rock-and-iron planetary bodies

Here it is shown how to find the interior structure of a variety of rock-and-iron planetary bodies by using the rock density and some aspects of the core density as known for the Earth and using a convection principle for the iron-rich core. Convection minimizes both the density and temperature gradients inside the core fluid. This is achieved if the density of the core fluid is close to pure iron melting density at the core-mantle boundary, and the density has the smallest value possible for iron-rich melt at the inner core boundary. The critical iron densities for both pure iron and iron with maximal light impurities were previously obtained utilizing Landau's theory of first order phase transitions with the most reliable experimental scaling. The planetary interior density is found by iteratively calculating the gravity and pressure in small radial steps. Moment of inertia factors are also calculated and agree well for the bodies for which we have accurate measurements: Moon, Mars and Mercury. Calculations are also made for the exoplanets Kepler-78b, K2-229b and Kepler-10b. All show iron-rich liquid in their cores. The lighter, solar objects are without an inner core, but the heaviest two exoplanets have a pure iron innermost core inside the inner core. The parameter range for a growing inner core in the radius-mass plane is calculated. The magnetic field following the growth of an inner core protects life on Earth, and similarly for exoplanets. This guides the selection of exoplanets to study in the search for life.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
